An e-MERLIN & EVN radio counterpart to the ultraluminous X-ray source M82 X-1

Ultra-luminous X-ray sources (ULXs) are X-ray bright (L$_{\rm X-ray} >$3$\times$10$^{39}$erg s$^{-1}$) extra-galactic objects that are powered by either neutron stars, or stellar or intermediate-mass black holes (IMBHs) but few have been detected in the radio waveband. In the nearby galaxy M82, the brightest ULX - M82 X$-$1, is thought to be associated with an IMBH but to date does not have a radio counterpart. We present deep wide-band reprocessed e-MERLIN images observed in 2015 May with an r.m.s. sensitivity of 7$\mu$Jy beam$^{-1}$ and report the discovery of a new radio source with an integrated flux of S$_{\rm \nu=4.88\,GHz}$ = 174$\pm$15$\mu$Jy, which is spatially co-incident with the Chandra X-ray position of M82 X$-$1. This source is not detected in archival MERLIN/e-MERLIN observations in the last three decades. A search for intra-observation variability in the 2015 e-MERLIN data was inconclusive, but a comparison with 1.5 GHz e-MERLIN observations taken a week prior yielded no detection. We also detect the source at the same position with milliarcsecond angular resolution in EVN+e-MERLIN data from 2021 March at 53$\pm$10$\mu$Jy. The radio source position is ICRF J2000 RA: 09$^{h}$55$^{m}$50.1172$^{s}$, Dec: +69$^{\circ}$40'46.606" ($\pm$1.5 mas). These radio fluxes are consistent with other radio-detected ULXs on the radio:X-ray plane and points towards a stellar/intermediate-mass black hole. The black hole mass inferred by the `fundamental plane of black hole activity' is 2650 M$_{\odot}$, but this value remains highly uncertain.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
